Phragm\'en's sequential method with a variance criterion

A variant of Phragm\'en's method for proportional representation via approval voting is briefly explored. Instead of D'Hondt's rule, this variant generalizes Sainte-Lagu\"e's rule.

==> replansSL1200.txt <==
0.0 0.0
8.333333333333334E-4 0.0175
0.0016666666666666668 0.025
0.0025 0.03
0.0033333333333333335 0.034166666666666665
0.004166666666666667 0.03833333333333333
0.0050 0.043333333333333335
0.005833333333333334 0.045
0.006666666666666667 0.05
0.007500000000000001 0.0525
0.008333333333333333 0.055
0.009166666666666667 0.058333333333333334
0.01 0.058333333333333334
0.010833333333333334 0.0625
0.011666666666666667 0.06666666666666667
0.0125 0.06666666666666667
0.013333333333333334 0.07083333333333333
0.014166666666666668 0.07083333333333333
0.015000000000000001 0.07083333333333333
0.015833333333333335 0.07666666666666666
0.016666666666666666 0.07666666666666666
0.0175 0.07666666666666666
0.018333333333333333 0.08333333333333333
0.01916666666666667 0.08333333333333333
0.02 0.08333333333333333
0.020833333333333336 0.08333333333333333
0.021666666666666667 0.09083333333333334
0.022500000000000003 0.09083333333333334
0.023333333333333334 0.09083333333333334
0.02416666666666667 0.09083333333333334
0.025 0.09083333333333334
0.025833333333333337 0.1
0.02666666666666667 0.1
0.0275 0.1
0.028333333333333335 0.1
0.029166666666666667 0.1
0.030000000000000002 0.1
0.030833333333333334 0.105
0.03166666666666667 0.11083333333333334
0.0325 0.11083333333333334
0.03333333333333333 0.11083333333333334
0.03416666666666667 0.11083333333333334
0.035 0.11083333333333334
0.035833333333333335 0.11083333333333334
0.03666666666666667 0.11083333333333334
0.037500000000000006 0.11083333333333334
0.03833333333333334 0.1175
0.03916666666666667 0.125
0.04 0.125
0.04083333333333333 0.125
0.04166666666666667 0.125
0.0425 0.125
0.043333333333333335 0.125
0.04416666666666667 0.125
0.045000000000000005 0.125
0.04583333333333334 0.125
0.04666666666666667 0.125
0.0475 0.125
0.04833333333333334 0.125
0.04916666666666667 0.13333333333333333
0.05 0.1425
0.050833333333333335 0.1425
0.05166666666666667 0.1425
0.052500000000000005 0.1425
0.05333333333333334 0.1425
0.05416666666666667 0.1425
0.055 0.1425
0.05583333333333334 0.1425
0.05666666666666667 0.1425
0.0575 0.1425
0.058333333333333334 0.1425
0.05916666666666667 0.1425
0.060000000000000005 0.1425
0.060833333333333336 0.1425
0.06166666666666667 0.1425
0.0625 0.1425
0.06333333333333334 0.1425
0.06416666666666668 0.15333333333333332
0.065 0.16666666666666666
0.06583333333333334 0.16666666666666666
0.06666666666666667 0.16666666666666666
0.0675 0.16666666666666666
0.06833333333333334 0.16666666666666666
0.06916666666666667 0.16666666666666666
0.07 0.16666666666666666
0.07083333333333333 0.16666666666666666
0.07166666666666667 0.16666666666666666
0.07250000000000001 0.16666666666666666
0.07333333333333333 0.16666666666666666
0.07416666666666667 0.16666666666666666
0.07500000000000001 0.16666666666666666
0.07583333333333334 0.16666666666666666
0.07666666666666667 0.16666666666666666
0.0775 0.16666666666666666
0.07833333333333334 0.16666666666666666
0.07916666666666668 0.16666666666666666
0.08 0.16666666666666666
0.08083333333333334 0.16666666666666666
0.08166666666666667 0.16666666666666666
0.0825 0.16666666666666666
0.08333333333333334 0.16666666666666666
0.08416666666666667 0.16666666666666666
0.085 0.16666666666666666
0.08583333333333334 0.16666666666666666
0.08666666666666667 0.16666666666666666
0.08750000000000001 0.18166666666666667
0.08833333333333333 0.18166666666666667
0.08916666666666667 0.18166666666666667
0.09000000000000001 0.2
0.09083333333333334 0.2
0.09166666666666667 0.2
0.09250000000000001 0.2
0.09333333333333334 0.2
0.09416666666666668 0.2
0.095 0.2
0.09583333333333334 0.2
0.09666666666666668 0.2
0.0975 0.2
0.09833333333333334 0.2
0.09916666666666667 0.2
0.1 0.2
0.10083333333333334 0.2
0.10166666666666667 0.2
0.10250000000000001 0.2
0.10333333333333335 0.2
0.10416666666666667 0.2
0.10500000000000001 0.2
0.10583333333333333 0.2
0.10666666666666667 0.2
0.10750000000000001 0.2
0.10833333333333334 0.2
0.10916666666666668 0.2
0.11 0.2
0.11083333333333334 0.2
0.11166666666666668 0.2
0.1125 0.2
0.11333333333333334 0.2
0.11416666666666668 0.2
0.115 0.2
0.11583333333333334 0.2
0.11666666666666667 0.2
0.11750000000000001 0.2
0.11833333333333335 0.2
0.11916666666666667 0.2
0.12000000000000001 0.2
0.12083333333333333 0.2
0.12166666666666667 0.2
0.12250000000000001 0.2
0.12333333333333334 0.2
0.12416666666666668 0.2
0.125 0.22166666666666668
0.12583333333333335 0.22166666666666668
0.12666666666666668 0.22166666666666668
0.1275 0.22166666666666668
0.12833333333333335 0.22166666666666668
0.12916666666666668 0.23083333333333333
0.13 0.25
0.13083333333333333 0.25
0.13166666666666668 0.25
0.1325 0.25
0.13333333333333333 0.25
0.13416666666666668 0.25
0.135 0.25
0.13583333333333333 0.25
0.1366666666666667 0.25
0.1375 0.25
0.13833333333333334 0.25
0.1391666666666667 0.25
0.14 0.25
0.14083333333333334 0.25
0.14166666666666666 0.25
0.14250000000000002 0.25
0.14333333333333334 0.25
0.14416666666666667 0.25
0.14500000000000002 0.25
0.14583333333333334 0.25
0.14666666666666667 0.25
0.14750000000000002 0.25
0.14833333333333334 0.25
0.14916666666666667 0.25
0.15000000000000002 0.25
0.15083333333333335 0.25
0.15166666666666667 0.25
0.1525 0.25
0.15333333333333335 0.25
0.15416666666666667 0.25
0.155 0.25
0.15583333333333335 0.25
0.15666666666666668 0.25
0.1575 0.25
0.15833333333333335 0.25
0.15916666666666668 0.25
0.16 0.25
0.16083333333333336 0.25
0.16166666666666668 0.25
0.1625 0.25
0.16333333333333333 0.25
0.16416666666666668 0.25
0.165 0.25
0.16583333333333333 0.25
0.16666666666666669 0.25
0.1675 0.25
0.16833333333333333 0.25
0.1691666666666667 0.25
0.17 0.25
0.17083333333333334 0.25
0.1716666666666667 0.25
0.17250000000000001 0.25
0.17333333333333334 0.25
0.17416666666666666 0.25
0.17500000000000002 0.25
0.17583333333333334 0.25
0.17666666666666667 0.25
0.17750000000000002 0.25
0.17833333333333334 0.25
0.17916666666666667 0.25
0.18000000000000002 0.25
0.18083333333333335 0.25
0.18166666666666667 0.25
0.18250000000000002 0.25
0.18333333333333335 0.25
0.18416666666666667 0.25
0.18500000000000003 0.25
0.18583333333333335 0.25
0.18666666666666668 0.25
0.1875 0.25
0.18833333333333335 0.25
0.18916666666666668 0.26666666666666666
0.19 0.2725
0.19083333333333335 0.28583333333333333
0.19166666666666668 0.28583333333333333
0.1925 0.28583333333333333
0.19333333333333336 0.28583333333333333
0.19416666666666668 0.28583333333333333
0.195 0.28583333333333333
0.19583333333333336 0.28583333333333333
0.19666666666666668 0.28583333333333333
0.1975 0.28583333333333333
0.19833333333333333 0.28583333333333333
0.1991666666666667 0.28583333333333333
0.2 0.28583333333333333
0.20083333333333334 0.3
0.2016666666666667 0.3
0.2025 0.3333333333333333
0.20333333333333334 0.3333333333333333
0.2041666666666667 0.3333333333333333
0.20500000000000002 0.3333333333333333
0.20583333333333334 0.3333333333333333
0.2066666666666667 0.3333333333333333
0.20750000000000002 0.3333333333333333
0.20833333333333334 0.3333333333333333
0.20916666666666667 0.3333333333333333
0.21000000000000002 0.3333333333333333
0.21083333333333334 0.3333333333333333
0.21166666666666667 0.3333333333333333
0.21250000000000002 0.3333333333333333
0.21333333333333335 0.3333333333333333
0.21416666666666667 0.3333333333333333
0.21500000000000002 0.3333333333333333
0.21583333333333335 0.3333333333333333
0.21666666666666667 0.3333333333333333
0.21750000000000003 0.3333333333333333
0.21833333333333335 0.3333333333333333
0.21916666666666668 0.3333333333333333
0.22 0.3333333333333333
0.22083333333333335 0.3333333333333333
0.22166666666666668 0.3333333333333333
0.2225 0.3333333333333333
0.22333333333333336 0.3333333333333333
0.22416666666666668 0.3333333333333333
0.225 0.3333333333333333
0.22583333333333336 0.3333333333333333
0.22666666666666668 0.3333333333333333
0.2275 0.3333333333333333
0.22833333333333336 0.3333333333333333
0.22916666666666669 0.3333333333333333
0.23 0.3333333333333333
0.23083333333333333 0.3333333333333333
0.2316666666666667 0.3333333333333333
0.2325 0.3333333333333333
0.23333333333333334 0.3333333333333333
0.2341666666666667 0.3333333333333333
0.23500000000000001 0.3333333333333333
0.23583333333333334 0.3333333333333333
0.2366666666666667 0.3333333333333333
0.23750000000000002 0.3333333333333333
0.23833333333333334 0.3333333333333333
0.2391666666666667 0.3333333333333333
0.24000000000000002 0.3333333333333333
0.24083333333333334 0.3333333333333333
0.24166666666666667 0.3333333333333333
0.24250000000000002 0.3333333333333333
0.24333333333333335 0.3333333333333333
0.24416666666666667 0.3333333333333333
0.24500000000000002 0.3333333333333333
0.24583333333333335 0.3333333333333333
0.24666666666666667 0.3333333333333333
0.24750000000000003 0.3333333333333333
0.24833333333333335 0.3333333333333333
0.24916666666666668 0.3333333333333333
0.25 0.3333333333333333
0.25083333333333335 0.3333333333333333
0.2516666666666667 0.3333333333333333
0.2525 0.3333333333333333
0.25333333333333335 0.3333333333333333
0.2541666666666667 0.3333333333333333
0.255 0.3333333333333333
0.25583333333333336 0.3333333333333333
0.2566666666666667 0.3333333333333333
0.2575 0.3333333333333333
0.25833333333333336 0.3333333333333333
0.25916666666666666 0.3333333333333333
0.26 0.3333333333333333
0.26083333333333336 0.3333333333333333
0.26166666666666666 0.3333333333333333
0.2625 0.3333333333333333
0.26333333333333336 0.3333333333333333
0.26416666666666666 0.3333333333333333
0.265 0.3333333333333333
0.26583333333333337 0.3333333333333333
0.26666666666666666 0.3333333333333333
0.2675 0.3333333333333333
0.26833333333333337 0.3333333333333333
0.26916666666666667 0.3333333333333333
0.27 0.3333333333333333
0.27083333333333337 0.3333333333333333
0.27166666666666667 0.3333333333333333
0.2725 0.3333333333333333
0.2733333333333334 0.3333333333333333
0.27416666666666667 0.3333333333333333
0.275 0.3333333333333333
0.2758333333333334 0.3333333333333333
0.27666666666666667 0.3333333333333333
0.2775 0.3333333333333333
0.2783333333333334 0.3333333333333333
0.2791666666666667 0.3333333333333333
0.28 0.3333333333333333
0.2808333333333333 0.3333333333333333
0.2816666666666667 0.3333333333333333
0.28250000000000003 0.3333333333333333
0.2833333333333333 0.3333333333333333
0.2841666666666667 0.3333333333333333
0.28500000000000003 0.3333333333333333
0.28583333333333333 0.3333333333333333
0.2866666666666667 0.3333333333333333
0.28750000000000003 0.3333333333333333
0.28833333333333333 0.3333333333333333
0.2891666666666667 0.3333333333333333
0.29000000000000004 0.3333333333333333
0.29083333333333333 0.3333333333333333
0.2916666666666667 0.3333333333333333
0.29250000000000004 0.3333333333333333
0.29333333333333333 0.3333333333333333
0.2941666666666667 0.3333333333333333
0.29500000000000004 0.3333333333333333
0.29583333333333334 0.3333333333333333
0.2966666666666667 0.3333333333333333
0.29750000000000004 0.3333333333333333
0.29833333333333334 0.3333333333333333
0.2991666666666667 0.3333333333333333
0.30000000000000004 0.3333333333333333
0.30083333333333334 0.3333333333333333
0.3016666666666667 0.3333333333333333
0.30250000000000005 0.3333333333333333
0.30333333333333334 0.3333333333333333
0.3041666666666667 0.3333333333333333
0.305 0.3333333333333333
0.30583333333333335 0.3333333333333333
0.3066666666666667 0.3333333333333333
0.3075 0.3333333333333333
0.30833333333333335 0.3333333333333333
0.3091666666666667 0.3333333333333333
0.31 0.3333333333333333
0.31083333333333335 0.3333333333333333
0.3116666666666667 0.3333333333333333
0.3125 0.3333333333333333
0.31333333333333335 0.3333333333333333
0.3141666666666667 0.36333333333333334
0.315 0.375
0.31583333333333335 0.375
0.3166666666666667 0.375
0.3175 0.375
0.31833333333333336 0.375
0.3191666666666667 0.4
0.32 0.4
0.32083333333333336 0.4
0.3216666666666667 0.4
0.3225 0.4
0.32333333333333336 0.4
0.3241666666666667 0.4
0.325 0.4
0.32583333333333336 0.4
0.32666666666666666 0.4
0.3275 0.4
0.32833333333333337 0.4
0.32916666666666666 0.4
0.33 0.4
0.33083333333333337 0.4
0.33166666666666667 0.4
0.3325 0.4
0.33333333333333337 0.4
0.33416666666666667 0.4
0.335 0.4
0.3358333333333334 0.4
0.33666666666666667 0.4
0.3375 0.4
0.3383333333333334 0.4
0.33916666666666667 0.4
0.34 0.4
0.3408333333333334 0.4
0.3416666666666667 0.4
0.3425 0.4
0.3433333333333334 0.4
0.3441666666666667 0.42833333333333334
0.34500000000000003 0.42833333333333334
0.3458333333333334 0.42833333333333334
0.3466666666666667 0.42833333333333334
0.34750000000000003 0.42833333333333334
0.34833333333333333 0.42833333333333334
0.3491666666666667 0.44416666666666665
0.35000000000000003 0.5
0.35083333333333333 0.5
0.3516666666666667 0.5
0.35250000000000004 0.5
0.35333333333333333 0.5
0.3541666666666667 0.5
0.35500000000000004 0.5
0.35583333333333333 0.5
0.3566666666666667 0.5
0.35750000000000004 0.5
0.35833333333333334 0.5
0.3591666666666667 0.5
0.36000000000000004 0.5
0.36083333333333334 0.5
0.3616666666666667 0.5
0.36250000000000004 0.5
0.36333333333333334 0.5
0.3641666666666667 0.5
0.36500000000000005 0.5
0.36583333333333334 0.5
0.3666666666666667 0.5
0.36750000000000005 0.5
0.36833333333333335 0.5
0.3691666666666667 0.5
0.37000000000000005 0.5
0.37083333333333335 0.5
0.3716666666666667 0.5
0.3725 0.5
0.37333333333333335 0.5
0.3741666666666667 0.5
0.375 0.5
0.37583333333333335 0.5
0.3766666666666667 0.5
0.3775 0.5
0.37833333333333335 0.5
0.3791666666666667 0.5
0.38 0.5
0.38083333333333336 0.5
0.3816666666666667 0.5
0.3825 0.5
0.38333333333333336 0.5
0.3841666666666667 0.5
0.385 0.5
0.38583333333333336 0.5
0.3866666666666667 0.5
0.3875 0.5
0.38833333333333336 0.5
0.3891666666666667 0.5
0.39 0.5
0.39083333333333337 0.5
0.3916666666666667 0.5
0.3925 0.5
0.39333333333333337 0.5
0.39416666666666667 0.5
0.395 0.5
0.39583333333333337 0.5
0.39666666666666667 0.5
0.3975 0.5
0.3983333333333334 0.5
0.39916666666666667 0.5
0.4 0.5
0.4008333333333334 0.5
0.40166666666666667 0.5
0.4025 0.5
0.4033333333333334 0.5
0.4041666666666667 0.5
0.405 0.5
0.4058333333333334 0.5
0.4066666666666667 0.5
0.40750000000000003 0.5
0.4083333333333334 0.5
0.4091666666666667 0.5
0.41000000000000003 0.5
0.4108333333333334 0.5
0.4116666666666667 0.5
0.41250000000000003 0.5
0.4133333333333334 0.5
0.4141666666666667 0.5
0.41500000000000004 0.5
0.41583333333333333 0.5
0.4166666666666667 0.5
0.41750000000000004 0.5
0.41833333333333333 0.5
0.4191666666666667 0.5
0.42000000000000004 0.5
0.42083333333333334 0.5
0.4216666666666667 0.5
0.42250000000000004 0.5
0.42333333333333334 0.5
0.4241666666666667 0.5
0.42500000000000004 0.5
0.42583333333333334 0.5
0.4266666666666667 0.5
0.42750000000000005 0.5
0.42833333333333334 0.5
0.4291666666666667 0.5
0.43000000000000005 0.5
0.43083333333333335 0.5
0.4316666666666667 0.5
0.43250000000000005 0.5
0.43333333333333335 0.5
0.4341666666666667 0.5
0.43500000000000005 0.5
0.43583333333333335 0.5
0.4366666666666667 0.5
0.43750000000000006 0.5
0.43833333333333335 0.5
0.4391666666666667 0.5
0.44 0.5
0.44083333333333335 0.5
0.4416666666666667 0.5
0.4425 0.5
0.44333333333333336 0.5
0.4441666666666667 0.5
0.445 0.5
0.44583333333333336 0.5
0.4466666666666667 0.5
0.4475 0.5
0.44833333333333336 0.5
0.4491666666666667 0.5
0.45 0.5
0.45083333333333336 0.5
0.4516666666666667 0.5
0.4525 0.5
0.45333333333333337 0.5
0.4541666666666667 0.5
0.455 0.5
0.45583333333333337 0.5
0.4566666666666667 0.5
0.4575 0.5
0.45833333333333337 0.5
0.4591666666666667 0.5
0.46 0.5
0.4608333333333334 0.5
0.46166666666666667 0.5
0.4625 0.5
0.4633333333333334 0.5
0.46416666666666667 0.5
0.465 0.5
0.4658333333333334 0.5
0.4666666666666667 0.5
0.4675 0.5
0.4683333333333334 0.5
0.4691666666666667 0.5
0.47000000000000003 0.5
0.4708333333333334 0.5
0.4716666666666667 0.5
0.47250000000000003 0.5
0.4733333333333334 0.5
0.4741666666666667 0.5
0.47500000000000003 0.5
0.4758333333333334 0.5
0.4766666666666667 0.5
0.47750000000000004 0.5
0.4783333333333334 0.5
0.4791666666666667 0.5
0.48000000000000004 0.5
0.4808333333333334 0.5
0.4816666666666667 0.5
0.48250000000000004 0.5
0.48333333333333334 0.5
0.4841666666666667 0.5
0.48500000000000004 0.5
0.48583333333333334 0.5
0.4866666666666667 0.5
0.48750000000000004 0.5
0.48833333333333334 0.5
0.4891666666666667 0.5
0.49000000000000005 0.5
0.49083333333333334 0.5
0.4916666666666667 0.5
0.49250000000000005 0.5
0.49333333333333335 0.5
0.4941666666666667 0.5
0.49500000000000005 0.5
0.49583333333333335 0.5
0.4966666666666667 0.5
0.49750000000000005 0.5
0.49833333333333335 0.5
0.4991666666666667 0.5
0.5 0.5
0.5008333333333334 0.5
0.5016666666666667 0.5
0.5025000000000001 0.5
0.5033333333333334 0.5
0.5041666666666667 0.5
0.505 0.5
0.5058333333333334 0.5
0.5066666666666667 0.5
0.5075000000000001 0.5
0.5083333333333334 0.5
0.5091666666666667 0.5
0.51 0.5
0.5108333333333334 0.5
0.5116666666666667 0.5
0.5125000000000001 0.5
0.5133333333333334 0.5
0.5141666666666667 0.5
0.515 0.5
0.5158333333333334 0.5
0.5166666666666667 0.5
0.5175000000000001 0.5
0.5183333333333333 0.5
0.5191666666666667 0.5
0.52 0.5
0.5208333333333334 0.5
0.5216666666666667 0.5
0.5225000000000001 0.5
0.5233333333333333 0.5
0.5241666666666667 0.5
0.525 0.5
0.5258333333333334 0.5
0.5266666666666667 0.5
0.5275000000000001 0.5
0.5283333333333333 0.5
0.5291666666666667 0.5
0.53 0.5
0.5308333333333334 0.5
0.5316666666666667 0.5
0.5325000000000001 0.5
0.5333333333333333 0.5
0.5341666666666667 0.5
0.535 0.5
0.5358333333333334 0.5
0.5366666666666667 0.5
0.5375000000000001 0.5
0.5383333333333333 0.5
0.5391666666666667 0.5
0.54 0.5
0.5408333333333334 0.5
0.5416666666666667 0.5
0.5425 0.5
0.5433333333333333 0.5
0.5441666666666667 0.5
0.545 0.5
0.5458333333333334 0.5
0.5466666666666667 0.5
0.5475 0.5
0.5483333333333333 0.5
0.5491666666666667 0.5
0.55 0.5
0.5508333333333334 0.5
0.5516666666666667 0.5
0.5525 0.5
0.5533333333333333 0.5
0.5541666666666667 0.5
0.555 0.5
0.5558333333333334 0.5
0.5566666666666668 0.5
0.5575 0.5
0.5583333333333333 0.5
0.5591666666666667 0.5
0.56 0.5
0.5608333333333334 0.5
0.5616666666666666 0.5
0.5625 0.5
0.5633333333333334 0.5
0.5641666666666667 0.5
0.5650000000000001 0.5
0.5658333333333334 0.5
0.5666666666666667 0.5
0.5675 0.5
0.5683333333333334 0.5
0.5691666666666667 0.5
0.5700000000000001 0.5
0.5708333333333334 0.5
0.5716666666666667 0.5
0.5725 0.5
0.5733333333333334 0.5
0.5741666666666667 0.5
0.5750000000000001 0.5
0.5758333333333334 0.5
0.5766666666666667 0.5
0.5775 0.5
0.5783333333333334 0.5
0.5791666666666667 0.5
0.5800000000000001 0.5
0.5808333333333334 0.5
0.5816666666666667 0.5
0.5825 0.5
0.5833333333333334 0.5
0.5841666666666667 0.5
0.5850000000000001 0.5
0.5858333333333333 0.5
0.5866666666666667 0.5
0.5875 0.5
0.5883333333333334 0.5
0.5891666666666667 0.5
0.5900000000000001 0.5
0.5908333333333333 0.5
0.5916666666666667 0.5
0.5925 0.5
0.5933333333333334 0.5
0.5941666666666667 0.5
0.5950000000000001 0.5
0.5958333333333333 0.5
0.5966666666666667 0.5
0.5975 0.5
0.5983333333333334 0.5
0.5991666666666667 0.5
0.6000000000000001 0.5
0.6008333333333333 0.5
0.6016666666666667 0.5
0.6025 0.5
0.6033333333333334 0.5
0.6041666666666667 0.5
0.6050000000000001 0.5
0.6058333333333333 0.5
0.6066666666666667 0.5
0.6075 0.5
0.6083333333333334 0.5
0.6091666666666667 0.5
0.61 0.5
0.6108333333333333 0.5
0.6116666666666667 0.5
0.6125 0.5
0.6133333333333334 0.5
0.6141666666666667 0.5
0.615 0.5
0.6158333333333333 0.5
0.6166666666666667 0.5
0.6175 0.5
0.6183333333333334 0.5
0.6191666666666668 0.5
0.62 0.5
0.6208333333333333 0.5
0.6216666666666667 0.5
0.6225 0.5
0.6233333333333334 0.5
0.6241666666666668 0.5
0.625 0.5
0.6258333333333334 0.5
0.6266666666666667 0.5
0.6275000000000001 0.5
0.6283333333333334 0.5
0.6291666666666667 0.5
0.63 0.5
0.6308333333333334 0.5
0.6316666666666667 0.5
0.6325000000000001 0.5
0.6333333333333334 0.5
0.6341666666666667 0.5
0.635 0.5
0.6358333333333334 0.5
0.6366666666666667 0.5
0.6375000000000001 0.5
0.6383333333333334 0.5
0.6391666666666667 0.5
0.64 0.5
0.6408333333333334 0.5
0.6416666666666667 0.5
0.6425000000000001 0.5
0.6433333333333334 0.5
0.6441666666666667 0.5
0.645 0.5
0.6458333333333334 0.5
0.6466666666666667 0.5
0.6475000000000001 0.5
0.6483333333333334 0.5
0.6491666666666667 0.5
0.65 0.5
0.6508333333333334 0.5558333333333333
0.6516666666666667 0.5716666666666667
0.6525000000000001 0.5716666666666667
0.6533333333333333 0.5716666666666667
0.6541666666666667 0.5716666666666667
0.655 0.5716666666666667
0.6558333333333334 0.5716666666666667
0.6566666666666667 0.6
0.6575000000000001 0.6
0.6583333333333333 0.6
0.6591666666666667 0.6
0.66 0.6
0.6608333333333334 0.6
0.6616666666666667 0.6
0.6625000000000001 0.6
0.6633333333333333 0.6
0.6641666666666667 0.6
0.665 0.6
0.6658333333333334 0.6
0.6666666666666667 0.6
0.6675000000000001 0.6
0.6683333333333333 0.6
0.6691666666666667 0.6
0.67 0.6
0.6708333333333334 0.6
0.6716666666666667 0.6
0.6725000000000001 0.6
0.6733333333333333 0.6
0.6741666666666667 0.6
0.675 0.6
0.6758333333333334 0.6
0.6766666666666667 0.6
0.6775 0.6
0.6783333333333333 0.6
0.6791666666666667 0.6
0.68 0.6
0.6808333333333334 0.6
0.6816666666666668 0.625
0.6825 0.625
0.6833333333333333 0.625
0.6841666666666667 0.625
0.685 0.625
0.6858333333333334 0.6366666666666667
0.6866666666666668 0.6666666666666666
0.6875 0.6666666666666666
0.6883333333333334 0.6666666666666666
0.6891666666666667 0.6666666666666666
0.6900000000000001 0.6666666666666666
0.6908333333333334 0.6666666666666666
0.6916666666666668 0.6666666666666666
0.6925 0.6666666666666666
0.6933333333333334 0.6666666666666666
0.6941666666666667 0.6666666666666666
0.6950000000000001 0.6666666666666666
0.6958333333333334 0.6666666666666666
0.6966666666666667 0.6666666666666666
0.6975 0.6666666666666666
0.6983333333333334 0.6666666666666666
0.6991666666666667 0.6666666666666666
0.7000000000000001 0.6666666666666666
0.7008333333333334 0.6666666666666666
0.7016666666666667 0.6666666666666666
0.7025 0.6666666666666666
0.7033333333333334 0.6666666666666666
0.7041666666666667 0.6666666666666666
0.7050000000000001 0.6666666666666666
0.7058333333333334 0.6666666666666666
0.7066666666666667 0.6666666666666666
0.7075 0.6666666666666666
0.7083333333333334 0.6666666666666666
0.7091666666666667 0.6666666666666666
0.7100000000000001 0.6666666666666666
0.7108333333333334 0.6666666666666666
0.7116666666666667 0.6666666666666666
0.7125 0.6666666666666666
0.7133333333333334 0.6666666666666666
0.7141666666666667 0.6666666666666666
0.7150000000000001 0.6666666666666666
0.7158333333333334 0.6666666666666666
0.7166666666666667 0.6666666666666666
0.7175 0.6666666666666666
0.7183333333333334 0.6666666666666666
0.7191666666666667 0.6666666666666666
0.7200000000000001 0.6666666666666666
0.7208333333333333 0.6666666666666666
0.7216666666666667 0.6666666666666666
0.7225 0.6666666666666666
0.7233333333333334 0.6666666666666666
0.7241666666666667 0.6666666666666666
0.7250000000000001 0.6666666666666666
0.7258333333333333 0.6666666666666666
0.7266666666666667 0.6666666666666666
0.7275 0.6666666666666666
0.7283333333333334 0.6666666666666666
0.7291666666666667 0.6666666666666666
0.7300000000000001 0.6666666666666666
0.7308333333333333 0.6666666666666666
0.7316666666666667 0.6666666666666666
0.7325 0.6666666666666666
0.7333333333333334 0.6666666666666666
0.7341666666666667 0.6666666666666666
0.7350000000000001 0.6666666666666666
0.7358333333333333 0.6666666666666666
0.7366666666666667 0.6666666666666666
0.7375 0.6666666666666666
0.7383333333333334 0.6666666666666666
0.7391666666666667 0.6666666666666666
0.7400000000000001 0.6666666666666666
0.7408333333333333 0.6666666666666666
0.7416666666666667 0.6666666666666666
0.7425 0.6666666666666666
0.7433333333333334 0.6666666666666666
0.7441666666666668 0.6666666666666666
0.745 0.6666666666666666
0.7458333333333333 0.6666666666666666
0.7466666666666667 0.6666666666666666
0.7475 0.6666666666666666
0.7483333333333334 0.6666666666666666
0.7491666666666668 0.6666666666666666
0.75 0.6666666666666666
0.7508333333333334 0.6666666666666666
0.7516666666666667 0.6666666666666666
0.7525000000000001 0.6666666666666666
0.7533333333333334 0.6666666666666666
0.7541666666666668 0.6666666666666666
0.755 0.6666666666666666
0.7558333333333334 0.6666666666666666
0.7566666666666667 0.6666666666666666
0.7575000000000001 0.6666666666666666
0.7583333333333334 0.6666666666666666
0.7591666666666668 0.6666666666666666
0.76 0.6666666666666666
0.7608333333333334 0.6666666666666666
0.7616666666666667 0.6666666666666666
0.7625000000000001 0.6666666666666666
0.7633333333333334 0.6666666666666666
0.7641666666666667 0.6666666666666666
0.765 0.6666666666666666
0.7658333333333334 0.6666666666666666
0.7666666666666667 0.6666666666666666
0.7675000000000001 0.6666666666666666
0.7683333333333334 0.6666666666666666
0.7691666666666667 0.6666666666666666
0.77 0.6666666666666666
0.7708333333333334 0.6666666666666666
0.7716666666666667 0.6666666666666666
0.7725000000000001 0.6666666666666666
0.7733333333333334 0.6666666666666666
0.7741666666666667 0.6666666666666666
0.775 0.6666666666666666
0.7758333333333334 0.6666666666666666
0.7766666666666667 0.6666666666666666
0.7775000000000001 0.6666666666666666
0.7783333333333334 0.6666666666666666
0.7791666666666667 0.6666666666666666
0.78 0.6666666666666666
0.7808333333333334 0.6666666666666666
0.7816666666666667 0.6666666666666666
0.7825000000000001 0.6666666666666666
0.7833333333333334 0.6666666666666666
0.7841666666666667 0.6666666666666666
0.785 0.6666666666666666
0.7858333333333334 0.6666666666666666
0.7866666666666667 0.6666666666666666
0.7875000000000001 0.6666666666666666
0.7883333333333333 0.6666666666666666
0.7891666666666667 0.6666666666666666
0.79 0.6666666666666666
0.7908333333333334 0.6666666666666666
0.7916666666666667 0.6666666666666666
0.7925000000000001 0.6666666666666666
0.7933333333333333 0.6666666666666666
0.7941666666666667 0.6666666666666666
0.795 0.6666666666666666
0.7958333333333334 0.6666666666666666
0.7966666666666667 0.6666666666666666
0.7975000000000001 0.6666666666666666
0.7983333333333333 0.7
0.7991666666666667 0.7
0.8 0.7141666666666666
0.8008333333333334 0.7141666666666666
0.8016666666666667 0.7141666666666666
0.8025000000000001 0.7141666666666666
0.8033333333333333 0.7141666666666666
0.8041666666666667 0.7141666666666666
0.805 0.7141666666666666
0.8058333333333334 0.7141666666666666
0.8066666666666668 0.7141666666666666
0.8075000000000001 0.7141666666666666
0.8083333333333333 0.7141666666666666
0.8091666666666667 0.7141666666666666
0.81 0.7275
0.8108333333333334 0.7333333333333333
0.8116666666666668 0.75
0.8125 0.75
0.8133333333333334 0.75
0.8141666666666667 0.75
0.8150000000000001 0.75
0.8158333333333334 0.75
0.8166666666666668 0.75
0.8175 0.75
0.8183333333333334 0.75
0.8191666666666667 0.75
0.8200000000000001 0.75
0.8208333333333334 0.75
0.8216666666666668 0.75
0.8225 0.75
0.8233333333333334 0.75
0.8241666666666667 0.75
0.8250000000000001 0.75
0.8258333333333334 0.75
0.8266666666666668 0.75
0.8275 0.75
0.8283333333333334 0.75
0.8291666666666667 0.75
0.8300000000000001 0.75
0.8308333333333334 0.75
0.8316666666666667 0.75
0.8325 0.75
0.8333333333333334 0.75
0.8341666666666667 0.75
0.8350000000000001 0.75
0.8358333333333334 0.75
0.8366666666666667 0.75
0.8375 0.75
0.8383333333333334 0.75
0.8391666666666667 0.75
0.8400000000000001 0.75
0.8408333333333334 0.75
0.8416666666666667 0.75
0.8425 0.75
0.8433333333333334 0.75
0.8441666666666667 0.75
0.8450000000000001 0.75
0.8458333333333334 0.75
0.8466666666666667 0.75
0.8475 0.75
0.8483333333333334 0.75
0.8491666666666667 0.75
0.8500000000000001 0.75
0.8508333333333334 0.75
0.8516666666666667 0.75
0.8525 0.75
0.8533333333333334 0.75
0.8541666666666667 0.75
0.8550000000000001 0.75
0.8558333333333333 0.75
0.8566666666666667 0.75
0.8575 0.75
0.8583333333333334 0.75
0.8591666666666667 0.75
0.8600000000000001 0.75
0.8608333333333333 0.75
0.8616666666666667 0.75
0.8625 0.75
0.8633333333333334 0.75
0.8641666666666667 0.75
0.8650000000000001 0.75
0.8658333333333333 0.75
0.8666666666666667 0.75
0.8675 0.75
0.8683333333333334 0.75
0.8691666666666668 0.75
0.8700000000000001 0.75
0.8708333333333333 0.7691666666666667
0.8716666666666667 0.7783333333333333
0.8725 0.7783333333333333
0.8733333333333334 0.7783333333333333
0.8741666666666668 0.7783333333333333
0.8750000000000001 0.7783333333333333
0.8758333333333334 0.8
0.8766666666666667 0.8
0.8775000000000001 0.8
0.8783333333333334 0.8
0.8791666666666668 0.8
0.88 0.8
0.8808333333333334 0.8
0.8816666666666667 0.8
0.8825000000000001 0.8
0.8833333333333334 0.8
0.8841666666666668 0.8
0.885 0.8
0.8858333333333334 0.8
0.8866666666666667 0.8
0.8875000000000001 0.8
0.8883333333333334 0.8
0.8891666666666668 0.8
0.89 0.8
0.8908333333333334 0.8
0.8916666666666667 0.8
0.8925000000000001 0.8
0.8933333333333334 0.8
0.8941666666666668 0.8
0.895 0.8
0.8958333333333334 0.8
0.8966666666666667 0.8
0.8975000000000001 0.8
0.8983333333333334 0.8
0.8991666666666667 0.8
0.9 0.8
0.9008333333333334 0.8
0.9016666666666667 0.8
0.9025000000000001 0.8
0.9033333333333334 0.8
0.9041666666666667 0.8
0.905 0.8
0.9058333333333334 0.8
0.9066666666666667 0.8
0.9075000000000001 0.8
0.9083333333333334 0.8
0.9091666666666667 0.8
0.91 0.8
0.9108333333333334 0.8183333333333334
0.9116666666666667 0.8183333333333334
0.9125000000000001 0.8183333333333334
0.9133333333333334 0.8333333333333334
0.9141666666666667 0.8333333333333334
0.915 0.8333333333333334
0.9158333333333334 0.8333333333333334
0.9166666666666667 0.8333333333333334
0.9175000000000001 0.8333333333333334
0.9183333333333334 0.8333333333333334
0.9191666666666667 0.8333333333333334
0.92 0.8333333333333334
0.9208333333333334 0.8333333333333334
0.9216666666666667 0.8333333333333334
0.9225000000000001 0.8333333333333334
0.9233333333333333 0.8333333333333334
0.9241666666666667 0.8333333333333334
0.925 0.8333333333333334
0.9258333333333334 0.8333333333333334
0.9266666666666667 0.8333333333333334
0.9275000000000001 0.8333333333333334
0.9283333333333333 0.8333333333333334
0.9291666666666667 0.8333333333333334
0.93 0.8333333333333334
0.9308333333333334 0.8333333333333334
0.9316666666666668 0.8333333333333334
0.9325000000000001 0.8333333333333334
0.9333333333333333 0.8333333333333334
0.9341666666666667 0.8333333333333334
0.935 0.8333333333333334
0.9358333333333334 0.8466666666666667
0.9366666666666668 0.8575
0.9375000000000001 0.8575
0.9383333333333334 0.8575
0.9391666666666667 0.8575
0.9400000000000001 0.8575
0.9408333333333334 0.8575
0.9416666666666668 0.8575
0.9425000000000001 0.8575
0.9433333333333334 0.8575
0.9441666666666667 0.8575
0.9450000000000001 0.8575
0.9458333333333334 0.8575
0.9466666666666668 0.8575
0.9475 0.8575
0.9483333333333334 0.8575
0.9491666666666667 0.8575
0.9500000000000001 0.8575
0.9508333333333334 0.8666666666666667
0.9516666666666668 0.875
0.9525 0.875
0.9533333333333334 0.875
0.9541666666666667 0.875
0.9550000000000001 0.875
0.9558333333333334 0.875
0.9566666666666668 0.875
0.9575 0.875
0.9583333333333334 0.875
0.9591666666666667 0.875
0.9600000000000001 0.875
0.9608333333333334 0.875
0.9616666666666668 0.8825
0.9625 0.8891666666666667
0.9633333333333334 0.8891666666666667
0.9641666666666667 0.8891666666666667
0.9650000000000001 0.8891666666666667
0.9658333333333334 0.8891666666666667
0.9666666666666667 0.8891666666666667
0.9675 0.8891666666666667
0.9683333333333334 0.8891666666666667
0.9691666666666667 0.895
0.9700000000000001 0.9
0.9708333333333334 0.9
0.9716666666666667 0.9
0.9725 0.9
0.9733333333333334 0.9
0.9741666666666667 0.9
0.9750000000000001 0.9091666666666667
0.9758333333333334 0.9091666666666667
0.9766666666666667 0.9091666666666667
0.9775 0.9091666666666667
0.9783333333333334 0.9091666666666667
0.9791666666666667 0.9166666666666666
0.9800000000000001 0.9166666666666666
0.9808333333333334 0.9166666666666666
0.9816666666666667 0.9166666666666666
0.9825 0.9233333333333333
0.9833333333333334 0.9233333333333333
0.9841666666666667 0.9233333333333333
0.9850000000000001 0.9291666666666667
0.9858333333333335 0.9291666666666667
0.9866666666666667 0.9291666666666667
0.9875 0.9333333333333333
0.9883333333333334 0.9333333333333333
0.9891666666666667 0.9375
0.9900000000000001 0.9416666666666667
0.9908333333333333 0.9416666666666667
0.9916666666666667 0.945
0.9925 0.9475
0.9933333333333334 0.95
0.9941666666666668 0.955
0.9950000000000001 0.9566666666666667
0.9958333333333333 0.9616666666666667
0.9966666666666667 0.9658333333333333
0.9975 0.97
0.9983333333333334 0.975
0.9991666666666668 0.9825
1.0 1.0

